A Real-Time Tsetlin Machine-based Non-intrusive Load Monitoring System on MCUs

Non-Intrusive Load Monitoring (NILM) systems estimate individual appliance energy consumption from a single aggregate meter, without requiring separate sensors for each device. By installing a single meter that measures a building's total electricity consumption, NILM algorithms can determine the active status of each appliance. However, traditional NILM systems use computationally intensive optimization algorithms to process offline data, limiting their capability for on-device deployment, where sensitive household data must be processed locally. This paper proposes a Tsetlin Machine (TM)-based NILM framework, targeting real-time applications on resource-constrained microcontrollers (MCUs), enabling privacy-preserving edge deployment. The problem is reformulated as a classification task, and the proposed approach achieves an average precision of 90% and recall of 96% for two-appliance classification, and 77% precision and 80% recall for four appliances on the REDD dataset. The trained model occupies only 17 KB of flash memory and achieves an inference latency of 0.43 ms on an ESP32, demonstrating its suitability for NILM applications on MCUs.

==> redd_scatter.csv <==
transition,duration,label
219.8726170379398,351.0,0
224.77452117689776,360.0,0
227.9785771467108,352.0,0
231.4039440926681,339.0,0
226.818300017041,330.0,0
215.76308969153865,297.0,0
213.6146748857334,415.0,0
216.45345191918287,364.0,0
224.3841183980893,357.0,0
1338.2340901691668,270.0,0
216.0418166633208,384.0,0
221.92493813963424,337.0,0
226.67144920730948,133.0,0
213.4078484047031,322.0,0
210.67614804766995,160.0,0
220.3630831710689,301.0,0
191.85840593322803,307.0,0
235.62662830398853,306.0,0
232.74022234480472,297.0,0
221.86000030258268,284.0,0
225.47807455398444,283.0,0
220.71900187926465,304.0,0
208.6661068017426,240.0,0
213.67368546422523,335.0,0
275.5293160668531,349.0,0
205.2780105591331,307.0,0
210.0548968694161,302.0,0
198.8809264416651,304.0,0
206.4247713310076,308.0,0
206.0980922157621,396.0,0
214.28551991786463,428.0,0
227.5159995666379,450.0,0
222.38147334726543,375.0,0
222.6748390494175,382.0,0
231.48135375954084,371.0,0
229.79169159509456,371.0,0
210.7893208818,484.0,0
195.81664021741653,275.0,0
218.1060518984876,346.0,0
214.7871116003612,327.0,0
219.1268962216048,328.0,0
221.1602094513155,335.0,0
213.9894088017028,93.0,0
227.5640501899869,281.0,0
224.85353534330085,242.0,0
227.652199666148,267.0,0
223.35582380478056,243.0,0
228.84437698357848,256.0,0
223.32971672077983,235.0,0
217.10693706718035,258.0,0
216.4033286104596,231.0,0
224.4944932744445,238.0,0
210.41378296190587,263.0,0
197.58310721015823,247.0,0
201.58454895002308,226.0,0
215.43311809655165,342.0,0
198.1007728229476,310.0,0
196.8564453166664,293.0,0
218.59007389909635,452.0,0
219.7626738443899,417.0,0
232.0019173976885,403.0,0
234.8710538706925,399.0,0
228.36035207453097,389.0,0
212.6793262862108,240.0,0
1564.2977636815965,469.0,0
224.1802352520515,293.0,0
217.97137870076472,340.0,0
183.46804595412289,338.0,0
210.20731739339243,328.0,0
1266.9692453281536,306.0,0
219.97532185499009,429.0,0
224.3349765588381,307.0,0
222.15088086082096,261.0,0
222.4834032102321,270.0,0
219.73688791864544,245.0,0
223.8633287869181,260.0,0
221.494501498752,239.0,0
225.90293939434508,298.0,0
207.5134083114519,283.0,0
207.49678989663147,278.0,0
205.8457782552052,283.0,0
230.6681042948614,475.0,0
231.2174711406711,424.0,0
225.3249587543837,411.0,0
232.4274213368415,393.0,0
461.7505308352912,484.0,0
206.86706044717693,366.0,0
221.54181381797204,406.0,0
227.21313496559875,391.0,0
211.36580575356103,308.0,0
215.8796759881874,417.0,0
270.6657617740909,343.0,0
210.2157636367142,409.0,0
207.1391779580834,363.0,0
213.0475714625584,365.0,0
223.78465738900007,348.0,0
231.8517196168297,356.0,0
224.45203555768623,336.0,0
228.56349209849148,333.0,0
223.3101074643663,320.0,0
228.3015541093993,319.0,0
212.75486986681767,264.0,0
197.4933417827744,421.0,0
209.15345249421367,346.0,0
222.7170994450688,475.0,0
204.2542916235076,344.0,0
226.082979151482,455.0,0
439.88822624958266,360.0,0
208.2006286503604,436.0,0
225.7710389313069,403.0,0
226.15556375220976,392.0,0
200.92428229543907,303.0,0
451.3799538505475,434.0,0
215.6633148191333,347.0,0
211.45420246320964,302.0,0
213.4779129313323,327.0,0
225.9478024766375,354.0,0
223.400326816857,341.0,0
226.77952374688857,335.0,0
228.06080980973653,331.0,0
228.25864187273487,329.0,0
228.2042837397261,315.0,0
227.74706497536403,325.0,0
214.1531534561149,235.0,0
224.6170173777912,359.0,0
208.4238740677808,251.0,0
226.8412645259996,338.0,0
205.95006097386508,251.0,0
223.0382433634336,345.0,0
216.89925453477835,266.0,0
223.1874718516329,357.0,0
212.93342429200325,288.0,0
509.2824373294729,327.0,0
225.25365258420288,301.0,0
215.9816003338132,230.0,0
206.4135335266667,245.0,0
211.9272840291632,255.0,0
205.730021159,241.0,0
220.0699107169615,267.0,0
213.0961402834469,239.0,0
213.67784041013755,249.0,0
212.6699216310927,248.0,0
1331.8357485382194,250.0,0
213.14201352139344,236.0,0
213.0973374409504,248.0,0
226.2233378086666,240.0,0
224.77406510059416,348.0,0
215.11048041045265,269.0,0
223.97510987962136,256.0,0
221.5910888428452,258.0,0
221.77939452277693,254.0,0
220.7918806360865,266.0,0
221.7861814011238,245.0,0
224.07965224134915,246.0,0
219.0905827255378,357.0,0
216.89857528947093,328.0,0
221.5666605631667,373.0,0
212.75438437789936,345.0,0
220.48483120849068,343.0,0
226.14135724075675,348.0,0
219.3345361530544,303.0,0
249.09259551808827,259.0,0
242.38002319360004,330.0,0
124.7400004073334,301.0,0
210.7660575997195,297.0,0
223.1553133646032,306.0,0
225.43836408650503,301.0,0
223.740545170046,310.0,0
227.4185219302748,306.0,0
230.0004646396212,313.0,0
227.72220653271992,313.0,0
214.57269675455265,374.0,0
216.46533191922907,376.0,0
212.49255605828216,290.0,0
217.96175891817643,285.0,0
448.9166122800601,436.0,0
214.4489216632075,324.0,0
210.01164559347703,290.0,0
211.0396359204223,285.0,0
212.167264192986,283.0,0
215.4475439778737,283.0,0
214.27753968384835,282.0,0
215.08047908792352,280.0,0
204.0903681116928,277.0,0
217.4694802096234,282.0,0
219.12167755765543,285.0,0
223.2768070185253,286.0,0
225.795335217766,285.0,0
219.0648926240646,281.0,0
221.0566919523494,280.0,0
216.7751297150625,274.0,0
103.89101028655458,302.0,0
216.686836497115,272.0,0
214.49362298697565,271.0,0
209.13232212222795,266.0,0
205.342404218971,251.0,0
227.9324908619595,283.0,0
415.2845048925443,252.0,0
220.79285547767336,286.0,0
218.2955615894761,226.0,0
222.5799849331583,234.0,0
222.5694633051329,238.0,0
223.0758005951448,220.0,0
223.8540575134701,240.0,0
212.07426208864464,210.0,0
218.6252812799277,275.0,0
212.16868152828727,232.0,0
219.31677500405,245.0,0
221.19601133870825,261.0,0
215.91053498289315,228.0,0
218.77949369411112,261.0,0
217.645263884941,232.0,0
222.30273183184843,264.0,0
206.3362155173362,246.0,0
214.29850325373184,258.0,0
218.261510762091,274.0,0
222.35952350534112,258.0,0
199.58796082795385,317.0,0
223.8494979968747,385.0,0
213.44716535342863,387.0,0
219.74656367827,383.0,0
221.09164743750912,412.0,0
219.2498156605793,402.0,0
228.4537445822278,415.0,0
221.776860004963,416.0,0
224.0796511736218,428.0,0
209.60791422058384,433.0,0
199.70070800933289,415.0,0
215.2905719379468,414.0,0
223.58678783656623,406.0,0
229.27866656522767,399.0,0
226.5632145041704,404.0,0
1533.665435045447,16.0,1
1444.0060302719994,7.0,1
1544.4724578840005,35.0,1
1437.1733805356664,18.0,1
1464.8902525460153,18.0,1
1608.5288687800553,17.0,1
3930.634179676,58.0,1
5253.8352050925005,170.0,1
1338.2340901691668,25.0,1
1545.4316253658335,16.0,1
1581.555623067475,22.0,1
1584.6523227665834,33.0,1
1011.9388340650884,54.0,1
1563.7399902366674,18.0,1
617.8019653344,104.0,1
1477.988423666333,17.0,1
1576.6899998999995,19.0,1
1561.8380349493332,16.0,1
1111.305030823,18.0,1
1447.5558675133334,14.0,1
1443.0998942066672,23.0,1
4207.06414794725,78.0,1
1474.5233459435003,4.0,1
1376.3183593820013,179.0,1
1426.8635253900006,69.0,1
1478.6619995118,414.0,1
1507.0488688141113,50.0,1
1537.615151275793,35.0,1
1544.6354475761243,51.0,1
1550.364632162667,21.0,1
1524.3531838460258,10.0,1
1535.541587829416,459.0,1
1517.8902989668,16.0,1
1519.858306885389,22.0,1
1484.568272402067,35.0,1
1540.1800130233337,17.0,1
1507.9039672890003,35.0,1
1463.0216878243332,19.0,1
1591.1132507326663,18.0,1
1547.3888701315389,24.0,1
1574.3941141744172,14.0,1
1526.0100341796667,11.0,1
1630.4652585931144,125.0,1
1559.8149820933334,17.0,1
1592.8222234401865,51.0,1
1426.100026447333,36.0,1
988.125366215262,54.0,1
1495.5021735317778,9.0,1
1549.4447524109803,17.0,1
1483.2027624872733,17.0,1
1535.276924221724,35.0,1
1567.290970577,17.0,1
1550.9970131263422,20.0,1
1546.3465169266667,17.0,1
1449.5834554033336,34.0,1
1445.5767537436668,18.0,1
1664.4713175468669,16.0,1
1538.4373586010663,23.0,1
1511.5641657515,33.0,1
1435.125559488889,5.0,1
1518.9659667938,13.0,1
1516.3453002928663,19.0,1
1497.2699890124995,14.0,1
1480.7466837576667,5.0,1
1494.509913128,4.0,1
1469.4678710924,5.0,1
1443.0132934552669,12.0,1
1339.3165995291663,13.0,1
1602.0100667348668,16.0,1
1477.2150268575,40.0,1
1430.5627002697397,31.0,1
1566.8033447229998,17.0,1
1519.5279265384625,17.0,1
1585.3814664812553,49.0,1
1574.9778405394245,51.0,1
1638.5634874005689,18.0,1
1663.210626220827,17.0,1
520.5066324866666,20.0,1
1462.307020403333,25.0,1
1617.9162240668363,52.0,1
1006.9746175167334,17.0,1
1570.493357339333,78.0,1
1580.31533732244,34.0,1
1482.0455593507777,17.0,1
1597.294655355667,17.0,1
1485.716363016567,24.0,1
1580.1025136310836,35.0,1
1535.4504968539995,17.0,1
1462.031987509765,43.0,1
1504.6184424209546,9.0,1
1531.868713380533,51.0,1
1574.2295267725,76.0,1
1632.8664009790452,18.0,1
1533.009181094718,16.0,1
2670.9524264884444,161.0,1
2956.0645507805825,65.0,1
1579.7493367512666,49.0,1
1566.4385283475765,17.0,1
1475.4505033968094,17.0,1
1572.935519582562,23.0,1
1559.9190094785768,51.0,1
1576.6054038991667,54.0,1
1588.7808087639166,18.0,1
1550.4265340166671,18.0,1
1479.8293538433334,35.0,1
1596.2033284506667,24.0,1
1597.452429454917,53.0,1
164.75999004161844,51.0,0
153.9637502033802,49.0,0
173.5594087146191,69.0,0
155.19496089001353,59.0,0
255.0684714436601,263.0,0
261.21316707541297,411.0,0
196.08415445505244,61.0,0
152.4421333478968,73.0,0
255.949285629097,495.0,0
191.46558252972625,142.0,0
182.73930448670603,66.0,0
222.0700047158462,306.0,0
168.01282634437268,77.0,0
163.11215710251923,75.0,0
155.86494121683546,34.0,0
151.61082030372182,79.0,0
249.5820024964193,492.0,0
254.876400275702,482.0,0
148.57786939586617,77.0,0
161.20965739659516,75.0,0
247.4157873099946,360.0,0
248.839868692956,355.0,0
189.2247536272672,354.0,0
190.73805909676213,348.0,0
240.32947642468693,344.0,0
253.1156400459309,344.0,0
248.91716983915973,333.0,0
250.6357984067189,329.0,0
254.16922357004464,323.0,0
251.10228605387547,320.0,0
248.6538879614281,317.0,0
249.22917245202592,318.0,0
246.8908911218793,310.0,0
249.5782545681533,307.0,0
250.50089355613383,375.0,0
249.58231681997736,333.0,0
250.6542830185304,339.0,0
1032.7033691409997,362.0,0
342.9500528996666,339.0,0
236.30299533376387,484.0,0
248.1949895222917,140.0,0
184.8712526956666,350.0,0
177.45460679755558,340.0,0
189.07455379909385,348.0,0
194.92107092160265,377.0,0
189.71782938648863,358.0,0
247.37894941614388,351.0,0
247.16161995419964,352.0,0
345.536682129,359.0,0
216.14398803679995,232.0,0
252.5448127811649,391.0,0
249.2407110326627,359.0,0
251.5906820937755,348.0,0
252.1662227206472,331.0,0
252.6618503751398,325.0,0
250.5590363650957,320.0,0
253.2942462014089,314.0,0
252.7523782706384,311.0,0
248.90681492246588,304.0,0
249.25051097395385,307.0,0
249.5915469133526,317.0,0
248.0922378447283,344.0,0
221.1999969480001,416.0,0
242.52166341190025,321.0,0
249.2126895415257,344.0,0
229.58040587070832,440.0,0
248.7871747543373,374.0,0
251.65524037657144,376.0,0
188.64814927816664,356.0,0
190.24459112797743,349.0,0
258.1357043072923,353.0,0
245.1884647677936,388.0,0
233.59266408273336,371.0,0
194.9423828150002,346.0,0
226.9638153199343,347.0,0
231.01662051829368,358.0,0
232.02633708582653,347.0,0
232.14053104603727,342.0,0
231.73043498880605,337.0,0
258.6733227535779,290.0,0
1216.3032211718055,395.0,0
258.2739149204393,365.0,0
255.07985908998583,349.0,0
253.5116566453914,333.0,0
253.5392060000736,329.0,0
248.5971142307076,334.0,0
241.1751112096647,466.0,0
251.57508334804737,370.0,0
204.45325187785383,380.0,0
246.59949768686465,432.0,0
248.2512316256383,415.0,0
251.2824683168942,411.0,0
248.9389887157403,407.0,0
251.8098445757294,397.0,0
249.3950844281524,399.0,0
250.9916398099656,391.0,0
247.48271044199285,398.0,0
246.2848736947576,385.0,0
186.1636425620481,15.0,0
253.57746294505304,332.0,0
253.4693715779769,331.0,0
253.31953040685315,329.0,0
250.59241227575444,329.0,0
251.9062916848562,323.0,0
249.4893420564145,324.0,0
1363.987101869531,340.0,0
394.94433021557,348.0,0
252.6460305070213,337.0,0
250.9893421452701,363.0,0
248.2738970972989,367.0,0
247.77847922352368,413.0,0
247.5488350480325,410.0,0
251.3386860851528,441.0,0
232.8586926300181,447.0,0
449.082815723366,319.0,0
254.488706545617,458.0,0
256.1612424516893,425.0,0
255.8258483149216,417.0,0
253.33032893908208,414.0,0
252.42503136953408,412.0,0
255.67426006832804,407.0,0
248.7349229025621,414.0,0
249.98852688968333,410.0,0
247.3000377288677,410.0,0
250.2761235804861,427.0,0
244.1269188624588,429.0,0
1029.2912464769345,443.0,0
243.37538381727563,468.0,0
247.9767403612456,453.0,0
249.1728028765848,464.0,0
247.87916131121915,460.0,0
251.1754876503867,454.0,0
238.25859781118407,456.0,0
249.0845351663702,445.0,0
249.70673219026003,432.0,0
246.6049209688765,429.0,0
252.2174113451412,425.0,0
230.56240971533032,322.0,0
254.23959984883783,484.0,0
255.32996772119893,472.0,0
255.12441127944385,420.0,0
247.43523425168087,415.0,0
254.51218477884368,403.0,0
251.88323258593303,412.0,0
252.7062794205905,410.0,0
250.2647481546291,488.0,0
198.20418219475,484.0,0
253.6783459981104,452.0,0
250.82026498900825,444.0,0
253.6329067154796,427.0,0
195.39662201406105,435.0,0
249.7294077094448,425.0,0
238.41176697231447,422.0,0
251.56263371087687,432.0,0
254.1414727152309,421.0,0
253.8003382543071,414.0,0
253.68491772593035,410.0,0
254.3788280725873,447.0,0
255.9146208372111,417.0,0
254.2329381188782,405.0,0
256.26077452025,396.0,0
250.85937439912703,389.0,0
247.26869250202333,388.0,0
248.04883116468807,383.0,0
218.90425202336385,306.0,0
250.1094604258292,419.0,0
249.4240012414415,395.0,0
250.8915886761454,388.0,0
247.08343349209665,398.0,0
247.46759614480936,73.0,0
148.43666585322228,84.0,0
167.5793681839333,60.0,0
249.42000071183327,31.0,0
154.84558715829337,72.0,0
406.2167302754692,403.0,0
167.59801293787257,65.0,0
169.3408235991326,73.0,0
154.06230117353329,73.0,0
254.297882729838,452.0,0
194.18965678001143,65.0,0
151.47624409241348,40.0,0
250.33194127201207,473.0,0
204.04051795387176,475.0,0
149.77024788558964,75.0,0
253.2526692448181,466.0,0
148.52636766870626,75.0,0
251.3675472201684,408.0,0
248.7687009782614,439.0,0
148.4454277647353,77.0,0
248.40625052958973,410.0,0
151.79226212259528,78.0,0
217.61500549344453,275.0,0
250.375722046224,452.0,0
253.1968611073912,428.0,0
231.4919743259107,380.0,0
229.63838646312385,417.0,0
235.98395236156512,370.0,0
181.1913609137304,300.0,0
178.56064735282544,357.0,0
203.83000437466671,434.0,0
237.3292707977133,366.0,0
240.92430857138484,353.0,0
238.8525533129743,340.0,0
242.29328057291016,343.0,0
241.0377235960148,337.0,0
228.2631985597803,69.0,0
1238.6302674280605,340.0,0
255.71778876285475,326.0,0
252.6730159437353,319.0,0
249.7113281007807,320.0,0
249.6605940535049,314.0,0
247.8102460611904,311.0,0
236.57014111522028,390.0,0
1357.4982996017166,385.0,0
248.5103387730478,351.0,0
117.81334432033331,360.0,0
210.1532389333331,314.0,0
250.8337372130062,347.0,0
248.6829834205149,345.0,0
239.48325858410072,364.0,0
240.29837796233065,383.0,0
240.1322621664466,310.0,0
216.70629942647065,190.0,0
247.37946150412213,346.0,0
191.22837525729423,385.0,0
200.8217134019905,367.0,0
597.2033425398971,460.0,0
200.9131892858653,413.0,0
250.759961544229,364.0,0
241.2667776165765,357.0,0
248.82452961445904,352.0,0
194.6991799291901,353.0,0
251.3304702405515,348.0,0
252.40280288979784,348.0,0
252.58981427641416,340.0,0
253.5582817545605,334.0,0
251.317718842195,329.0,0
247.9873923150652,384.0,0
248.2935581998312,340.0,0
467.7534735883005,348.0,0
250.4031574183544,417.0,0
256.55235669377714,184.0,0
154.36723285574732,74.0,0
157.08900049711036,72.0,0
257.00317123727785,485.0,0
199.99100087505667,67.0,0
154.74849301271422,72.0,0
256.9734613490903,471.0,0
254.5166474982213,407.0,0
1107.6911865726822,414.0,0
251.03142999537008,356.0,0
252.94260880026468,352.0,0
1066.7174172435414,373.0,0
483.845589771178,473.0,0
256.7315584772113,445.0,0
254.470363139999,390.0,0
254.41741429191327,364.0,0
241.2017199565209,357.0,0
192.2935006659825,387.0,0
251.8090001753784,351.0,0
1902.914052326333,15.0,1
1918.3181684930432,20.0,1
1914.3360839796,7.0,1
1948.06468455206,15.0,1
1826.37660726,35.0,1
1944.4449786005905,27.0,1
1832.4266357436663,16.0,1
1939.8466720562333,8.0,1
1902.6814633316667,93.0,1
1710.8453552253998,17.0,1
1702.224975588667,27.0,1
1686.8905000235718,27.0,1
1102.2028513587366,19.0,1
1904.2467244436664,8.0,1
1844.9273579906776,22.0,1
810.1210390186329,17.0,1
1932.996810969735,42.0,1
1858.3959406821048,25.0,1
1875.744661456,19.0,1
1927.1708325934,9.0,1
1864.629557783228,18.0,1
1921.2299470459936,147.0,1
923.1643415213568,28.0,1
1584.9950358046665,10.0,1
1883.6049764014,24.0,1
2123.1116343514022,16.0,1
1882.8048030927275,40.0,1
1876.90996502874,20.0,1
1843.02219030328,19.0,1
1861.8591573670265,17.0,1
1888.9481294975,229.0,1
1884.6162612719136,6.0,1
1865.5358468512595,20.0,1
1906.0059959029209,7.0,1
1963.394267600133,467.0,1
1945.5133679701664,17.0,1
1849.4945769601488,22.0,1
1971.519437884695,125.0,1
1734.8961940952145,31.0,1
243.3970451354162,215.0,1
466.6578702812844,369.0,0
446.22555372455554,11.0,0
161.76808823961898,492.0,0
155.80470417398152,470.0,0
154.32733426789062,440.0,0
211.78121744866712,391.0,0
199.4568684933338,413.0,0
338.5049641966661,138.0,1
146.25718343107997,91.0,0
109.9991760250834,7.0,0
159.35665893575003,4.0,0
126.99335734033332,129.0,0
173.70118025235297,132.0,0
121.48964490410516,7.0,0
121.13606466946658,4.0,0
123.0351240012979,8.0,0
152.34145666029622,227.0,0
154.1734212266665,5.0,0
178.19926948134116,146.0,0
1636.030019124,9.0,0
120.24251302058347,50.0,0
173.64656353914262,274.0,0
412.4126098605671,403.0,0
206.54438069963328,196.0,0
131.82415716477408,18.0,0
113.00335580325924,68.0,0
1511.0509352914282,161.0,0
124.05152619184628,277.0,0
230.91496582299945,339.0,0
120.56415907567693,40.0,0
144.4743293315097,420.0,0
157.84857611308178,336.0,0
120.6371303827134,11.0,0
111.98848601298914,8.0,0
121.77167256666672,275.0,0
90.98501150950004,8.0,0
107.65174976257975,407.0,0
452.6359896179727,445.0,0
117.44688796947918,8.0,0
196.0595917238387,447.0,0
106.2309057059996,4.0,0
114.12601038629566,5.0,0
99.04018100864504,4.0,0
208.05334020740656,426.0,0

